Prospects of Identifying Hierarchical Triple Mergers for the Third-generation Ground-based Detectors

A hierarchical triple merger (HTM) constitutes a type of event in which two successive black hole (BH) mergers occur sequentially within the observational window of gravitational wave (GW) detectors, which has important role in testing general relativity and studying BH population. In this work, we conduct an analysis to determine the feasibility of identifying HTMs from a large GW event catalog using the third-generation ground-based GW detectors. By comparing the Bhattacharyya coefficient that measures the overlap between the posterior distributions of the remnant and progenitor BH parameters, we find that the overlap between the event pair can serve as a preliminary filter, which balances between computational demand and the probability of false alarms. Following this initial, time-efficient, yet less accurate screening, a subset of potential HTM candidates will be retained. These candidates will subsequently be subjected to a more precise, albeit time-intensive, method of joint parameter estimation for verification. Ultimately, this process will enable us to robustly identify HTMs.

==> reply.txt <==

Dear Editor,

Thank you very much for forwarding us the referee’s report. We have 
revised our manuscript accordingly, and the referee’s suggestion has 
been properly addressed (see below for the detailed replay). The 
revisions are in bold face. Hopefully, this version could be found 
suitable for publication in ApJ.

Best wishes,
Bo Gao, Shaopeng Tang, Jingzhi Yan, and Yizhong Fan


--------------------Reply to the referee's comments---------------------
>Reviewer #1:

>This study focuses on hierarchical triple mergers (HTMs), defined as 
>sequential black hole (BH) mergers within the observational timeframe 
>of gravitational wave (GW) detectors. The primary objective is to 
>assess the practicality of discerning HTMs within an extensive catalog 
>of events recorded by third-generation ground-based GW detectors. The 
>author first test four different methods to quantify the overlap 
>between posterior distributions using various test catalogues of 
>events. After selecting the Bhattacharyya distance method, the authors 
>propose a criterion to pre-screen the set of candidate HTM events, 
>based on the distance in the overlap space of intrinsic and extrinsic 
>parameters. They finally show how the criteria could be adjusted to 
>obtain a more stringent true positive rate, and then how these vetted 
>events can be then analized using joint parameter estimation (JPE) 
>analysis.

>The work is well written and presented. I only have two comments, 
>which I expect the authors to address before the manuscript can be 
>accepted for publication.

Thank you very much for the positive general comments and very useful 
suggestions that help us to further improve this work.

>The first comment is about the references on the hierarchical merger 
>astrophysical scenario, which miss some fundamental works. Please cite 
>the following papers:
>Miller, M. C., & Hamilton, D. P. (2002), Monthly Notices of the Royal 
>Astronomical Society, 330, 232
>Gerosa, D., & Berti, E. (2017), Physical Review D, 95, 124046
>Fishbach, M., Holz, D. E., & Farr, B. (2017), The Astrophysical 
>Journal, 840, L24
>Doctor, Z., Wysocki, D., O'Shaughnessy, R., Holz, D. E., & Farr, B. 
>(2020), The Astrophysical Journal, 893, 35
>Mapelli, M., Santoliquido, F., Bouffanais, Y., Arca Sedda, M. A., 
>Artale, M. C., & Ballone, A. (2021), Symmetry, 13, 1678
>Flitter, J., Muñoz, J. B., & Kovetz, E. D. (2021), Monthly Notices of 
>the Royal Astronomical Society, 507, 743

We have included references to these important works on page 1.

>The second comment is about the JPE analysis, which is not sufficiently
>integrated with the rest of the work. The events for the JPE analysis 
>should be selected from the false positive and true positive screened 
>from the "Fiducial Catalog." Their distance from the (1,1) point in the
>M_intrisinc M_extrinsic space should be made clear. The JPE analysis of
>Fig.7 only presents the results from the true positive HTM pair, but 
>the authors should include the analysis of a false-positive non-HTM 
>pair.

Thank you for your constructive comments. We have now included events 
extracted from both false positive and true positive screened from the 
"Fiducial Catalog." These selected event pairs are now distinctly marked
with an 'x' symbol in Figure 5 for clearer visualization. Furthermore, 
we have updated the parameters of the injection events in Table 2. The 
distances of the true positive and false positive event pairs from the 
(1,1) point in the M_intrinsic-M_extrinsic space are now explicitly 
stated as 0.913 and 0.909, respectively. These specific details can be 
found on page 8 of the revised manuscript. Additionally, we have revised
the coherence ratio values, which are now accurately reflected on page 
10. To address the gap highlighted in your comment, we have incorporated
an analysis of a false-positive non-HTM pair. This new analysis is 
presented in Figure 8, thereby providing a more comprehensive 
examination of both true and false positive event pairs in our JPE 
analysis.

---
In summary, all of your suggestions/comments have been properly 
addressed. Hopefully, this version could be found suitable for 
publication in ApJ.

Kind regards,
Bo Gao, Shaopeng Tang, Jingzhi Yan, and Yizhong Fan
